Origin of the complex iron line structure and spectral variation in Mrk 766

Complex Fe-K emission/absorption line features are commonly observed in the 6--11 keV band from Active Galactic Nuclei (AGN). These features are formed in various physical components surrounding the black holes. The Narrow-Line Seyfert 1 (NLS1) galaxy Mrk 766, in particular, exhibits characteristic blue-shifted Fe-K absorption lines caused by the ultra-fast outflow (UFO), and a broad Fe-K emission line, as well as variable absorbers partially covering the X-ray emitting region. We re-analyze the Mrk 766 archival data of XMM-Newton, NuSTAR, and Swift to investigate the origin of the Fe-K line feature and the 0.3--79 keV energy spectral variation. We have found that the spectral variation in $\lesssim$10 keV is primarily explained by the variable partial covering of the central X-ray source by multi-layer absorbing clouds. The Fe-K line feature consists of the blue-shifted absorption lines due to the UFO, a narrow emission line from the distant material, a broad emission line from the inner-disk reflection, and a slightly broadened weak emission line at around 6.4--6.7 keV whose equivalent width is $\sim$0.05 keV. The last one is presumably due to the resonance scattering in the UFO out of the line-of-sight, as predicted by a Monte Carlo simulation based on the hydrodynamical UFO modeling. We suggest that the seemingly complex Fe-K line features and the X-ray energy spectra of Mrk 766 are explained by a moderately extended central X-ray source around a Schwarzschild black hole, an optically thick accretion disk with a truncated inner-radius, the UFO, multi-layer partial covering clouds, and a torus.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
